MOGLI: Model for Multiphase Gas using Multifluid hydrodynamics

Multiphase gas, with hot ($\sim10^6$K) and cold ($\sim10^4$K) gas, is ubiquitous in astrophysical media across a wide range of scales. However, simulating multiphase gas has been a long-standing challenge, due to the large separation between the size of cold gas structures and the scales at which such gas impacts the evolution of associated systems. In this study, we introduce a new subgrid framework for such multiphase gas, MOGLI: Model for Multiphase Gas using Multifluid hydrodynamics, in multifluid AREPO. We develop this approach based on first principles and theoretical results from previous studies with resolved small-scale simulations, leading to a minimal number of free parameters in the formulation. We divide the interactions in the model into three sources: drag, turbulent mixing and cold gas growth. As part of the model, we also include two methods for estimating the local turbulent velocities, one using the Kolmogorov scaling, and the other using the local velocity gradients. We verify the different components of the framework through extensive comparison with benchmark single-fluid simulations across different simulation parameters, such as how resolved the cold gas is initially, the turbulent Mach number, spatial resolution, and random initialisation of turbulence. We test the complete scheme and a reduced version, with and without cold gas growth. We find a very good qualitative and quantitative agreement across the different simulation parameters and diagnostics for both local turbulent velocity estimation methods. We also reproduce behaviour like the cold gas survival criteria as an emergent property. We discuss the applications and possible extensions of MOGLI and demonstrate its capability by running a simulation which would be computationally prohibitive to run as a resolved single-fluid simulation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
